Face Parsing via Recurrent Propagation

Face parsing is an important problem in computer vision that finds numerous applications including recognition and editing. Recently, deep convolutional neural networks (CNNs) have been applied to image parsing and segmentation with the state-of-the-art performance. In this paper, we propose a face parsing algorithm that combines hierarchical representations learned by a CNN, and accurate label propagations achieved by a spatially variant recurrent neural network (RNN). The RNN-based propagation approach enables efficient inference over a global space with the guidance of semantic edges generated by a local convolutional model. Since the convolutional architecture can be shallow and the spatial RNN can have few parameters, the framework is much faster and more light-weighted than the state-of-the-art CNNs for the same task. We apply the proposed model to coarse-grained and fine-grained face parsing. For fine-grained face parsing, we develop a two-stage approach by first identifying the main regions and then segmenting the detail components, which achieves better performance in terms of accuracy and efficiency. With a single GPU, the proposed algorithm parses face images accurately at 300 frames per second, which facilitates real-time applications.

==> figs/multiface/readme.txt <==
multi face 
一共标注了9645张图像，数据来源是百度人脸组在网络上爬来的。图像尺寸不固定。图像内容不固定。

每张图像原始标注的parsing类别如下：
    0 背景;
    1 头发;
    2 耳朵;
    3 脸部区域(包括脸盘，眼睛，眉毛，鼻子，嘴巴，光头);
    4 脖子;
    5 墨镜;
    6 人体衣服鞋帽帽子区域;
    7 人体脖子以下肤色区域(包括手，胳膊及其他皮肤部位）。
 
在我们这次实验里，标注被合并为3类： 0 背景， 1 头发，2 人脸。
此外还标注了所有人脸的关键点。

训练时我随机用了9245张图像作为训练集，剩下400张图像作为验证集。
